Element abundances in the metal rich open cluster NGC6253

We have carried out a big FLAMES survey of 10 Galactic open clusters aiming at different goals. One of them is the determination of chemical abundances, in order to put constraints on the radial metallicity gradient in the disk and its evolution. One of the sample clusters is the very metal rich NGC 6253. We have obtained UVES high resolution spectra of seven candidate cluster members (from the turn off up to the red clump) with the goal of determining the chemical composition of NGC 6253 and to investigate its origin and role in the interpretation of the radial metallicity gradient in the disk. Equivalent width analysis and spectral synthesis were performed using MOOG and Kurucz model atmospheres. We derived abundances of Fe, alpha- and Fe-peak elements, the light element Na and the s-process element Ba. Excluding two likely non-members and the clump giant, whose metallicity from equivalent widths is overestimated, we find an average [Fe/H]=+0.36+/-0.07 (rms) for the cluster. For most of the other elements we derive solar abundance ratios.

==> sestito_abstract.txt <==
Title: Element abundances in the metal rich open cluster NGC6253
Authors: P. Sestito (INAF/Osservatorio Astrofisico di Arcetri;
         INAF/Osservatorio Astronomico di Palermo),
         S. Randich (INAF/Osservatorio Astrofisico di Arcetri),
         A. Bragaglia (INAF/Osservatiorio Astronomico di Bologna).



Comments: accepted by A&A (02/01/2007), 21 pages, 11 ps figures

Report-no: AA/2006/6643

Subj-class: Astrophysics

Abstract:
We have carried out a big FLAMES survey of 10 Galactic open clusters aiming at
different goals. One of them is the determination of chemical abundances, 
in order to put constraints on the radial metallicity gradient in the disk
and its evolution.
One of the sample clusters is the very metal rich NGC 6253.
We have obtained UVES high resolution spectra
of seven candidate cluster members (from the turn off up to the red
clump) with the goal of determining the chemical composition
of NGC 6253 and to investigate
its origin and role in the interpretation of
the radial metallicity gradient in the disk.
Equivalent width analysis and spectral synthesis
were performed using MOOG and Kurucz model atmospheres.
We derived abundances of Fe, alpha- and Fe-peak elements, the
light element Na and the s-process element Ba.
Excluding two likely non-members and the clump giant, whose
metallicity from equivalent widths is overestimated,
we find an average [Fe/H]=+0.36+/-0.07 (rms)
for the cluster. For most of the 
other elements we derive solar abundance ratios.

